Position-Skipped Distillation of Sparse-Attention Indexers: Train Short, Serve Long

Top-k sparse attention relies on an indexer, a lightweight per-layer module that ranks cached tokens so attention covers only the k highest-scoring ones. Indexers are usually distilled from dense attention at the full serving length, so every training step pays for long-context dense attention. We show that when an indexer is distilled on short sequences, its failure to generalise to longer contexts is driven mainly by rotary positional encoding (RoPE), not by degraded content matching. We propose position-skipped distillation: the indexer and the frozen teacher see short sequences whose position IDs contain a randomly placed gap, so neither ever processes more than the short training length. On DeepSeek-V2-Lite and Qwen3-30B-A3B, an indexer distilled on 8K tokens this way matches a 32K-distilled indexer to within about 0.5 perplexity up to 32K, and on DeepSeek-V2-Lite matches a 64K-distilled indexer at 64K with roughly 6x less training compute per token. On Llama-3.1-8B it trails the stronger 32K run by 0.6 perplexity, and at 64K simple position compression is often as good, so the main gain is training cost rather than quality. We also quantise indexer keys to 3-4 bits without retraining and score them with a fused integer kernel: at 4 bits, perplexity changes by at most 0.05 and the scan is 1.6-2.2x faster than half precision. In a current serving engine, the indexer speeds up decoding only for long contexts with multiple concurrent streams.

==> figs/jaccard_oracle.dat <==
0 0 1.00
1 0 0.24
2 0 0.20
3 0 0.18
4 0 0.19
5 0 0.14
6 0 0.14
7 0 0.13
8 0 0.14
9 0 0.15
10 0 0.13
11 0 0.14
12 0 0.10
13 0 0.14
14 0 0.12
15 0 0.10
16 0 0.09
17 0 0.11
18 0 0.16
19 0 0.06
20 0 0.13
21 0 0.10
22 0 0.13
23 0 0.10
24 0 0.09
25 0 0.13
26 0 0.13

0 1 0.24
1 1 1.00
2 1 0.36
3 1 0.38
4 1 0.37
5 1 0.27
6 1 0.27
7 1 0.20
8 1 0.26
9 1 0.26
10 1 0.21
11 1 0.26
12 1 0.17
13 1 0.22
14 1 0.24
15 1 0.17
16 1 0.16
17 1 0.18
18 1 0.22
19 1 0.10
20 1 0.23
21 1 0.15
22 1 0.18
23 1 0.15
24 1 0.13
25 1 0.21
26 1 0.18

0 2 0.20
1 2 0.36
2 2 1.00
3 2 0.31
4 2 0.28
5 2 0.24
6 2 0.22
7 2 0.18
8 2 0.24
9 2 0.22
10 2 0.18
11 2 0.23
12 2 0.14
13 2 0.18
14 2 0.22
15 2 0.14
16 2 0.14
17 2 0.15
18 2 0.18
19 2 0.09
20 2 0.22
21 2 0.13
22 2 0.16
23 2 0.14
24 2 0.11
25 2 0.17
26 2 0.17

0 3 0.18
1 3 0.38
2 3 0.31
3 3 1.00
4 3 0.45
5 3 0.40
6 3 0.39
7 3 0.28
8 3 0.32
9 3 0.33
10 3 0.27
11 3 0.33
12 3 0.23
13 3 0.30
14 3 0.28
15 3 0.23
16 3 0.22
17 3 0.23
18 3 0.28
19 3 0.16
20 3 0.27
21 3 0.17
22 3 0.22
23 3 0.19
24 3 0.19
25 3 0.22
26 3 0.23

0 4 0.19
1 4 0.37
2 4 0.28
3 4 0.45
4 4 1.00
5 4 0.40
6 4 0.41
7 4 0.30
8 4 0.32
9 4 0.35
10 4 0.26
11 4 0.32
12 4 0.23
13 4 0.29
14 4 0.29
15 4 0.24
16 4 0.22
17 4 0.25
18 4 0.28
19 4 0.16
20 4 0.29
21 4 0.20
22 4 0.24
23 4 0.21
24 4 0.19
25 4 0.25
26 4 0.22

0 5 0.14
1 5 0.27
2 5 0.24
3 5 0.40
4 5 0.40
5 5 1.00
6 5 0.41
7 5 0.31
8 5 0.40
9 5 0.40
10 5 0.33
11 5 0.39
12 5 0.26
13 5 0.33
14 5 0.30
15 5 0.25
16 5 0.26
17 5 0.27
18 5 0.29
19 5 0.18
20 5 0.27
21 5 0.16
22 5 0.22
23 5 0.18
24 5 0.20
25 5 0.21
26 5 0.22

0 6 0.14
1 6 0.27
2 6 0.22
3 6 0.39
4 6 0.41
5 6 0.41
6 6 1.00
7 6 0.40
8 6 0.35
9 6 0.38
10 6 0.32
11 6 0.35
12 6 0.29
13 6 0.32
14 6 0.29
15 6 0.30
16 6 0.27
17 6 0.28
18 6 0.29
19 6 0.20
20 6 0.27
21 6 0.21
22 6 0.23
23 6 0.21
24 6 0.22
25 6 0.23
26 6 0.21

0 7 0.13
1 7 0.20
2 7 0.18
3 7 0.28
4 7 0.30
5 7 0.31
6 7 0.40
7 7 1.00
8 7 0.32
9 7 0.34
10 7 0.33
11 7 0.31
12 7 0.34
13 7 0.29
14 7 0.27
15 7 0.30
16 7 0.28
17 7 0.28
18 7 0.27
19 7 0.23
20 7 0.24
21 7 0.22
22 7 0.22
23 7 0.21
24 7 0.23
25 7 0.19
26 7 0.20

0 8 0.14
1 8 0.26
2 8 0.24
3 8 0.32
4 8 0.32
5 8 0.40
6 8 0.35
7 8 0.32
8 8 1.00
9 8 0.42
10 8 0.39
11 8 0.41
12 8 0.27
13 8 0.34
14 8 0.34
15 8 0.25
16 8 0.29
17 8 0.28
18 8 0.31
19 8 0.18
20 8 0.27
21 8 0.15
22 8 0.23
23 8 0.20
24 8 0.21
25 8 0.20
26 8 0.20

0 9 0.15
1 9 0.26
2 9 0.22
3 9 0.33
4 9 0.35
5 9 0.40
6 9 0.38
7 9 0.34
8 9 0.42
9 9 1.00
10 9 0.38
11 9 0.43
12 9 0.29
13 9 0.37
14 9 0.32
15 9 0.30
16 9 0.29
17 9 0.29
18 9 0.30
19 9 0.19
20 9 0.26
21 9 0.17
22 9 0.23
23 9 0.20
24 9 0.21
25 9 0.21
26 9 0.20

0 10 0.13
1 10 0.21
2 10 0.18
3 10 0.27
4 10 0.26
5 10 0.33
6 10 0.32
7 10 0.33
8 10 0.39
9 10 0.38
10 10 1.00
11 10 0.44
12 10 0.39
13 10 0.42
14 10 0.33
15 10 0.28
16 10 0.36
17 10 0.30
18 10 0.32
19 10 0.23
20 10 0.23
21 10 0.16
22 10 0.22
23 10 0.18
24 10 0.22
25 10 0.19
26 10 0.18

0 11 0.14
1 11 0.26
2 11 0.23
3 11 0.33
4 11 0.32
5 11 0.39
6 11 0.35
7 11 0.31
8 11 0.41
9 11 0.43
10 11 0.44
11 11 1.00
12 11 0.35
13 11 0.42
14 11 0.36
15 11 0.30
16 11 0.34
17 11 0.31
18 11 0.34
19 11 0.21
20 11 0.28
21 11 0.18
22 11 0.25
23 11 0.21
24 11 0.23
25 11 0.24
26 11 0.22

0 12 0.10
1 12 0.17
2 12 0.14
3 12 0.23
4 12 0.23
5 12 0.26
6 12 0.29
7 12 0.34
8 12 0.27
9 12 0.29
10 12 0.39
11 12 0.35
12 12 1.00
13 12 0.38
14 12 0.29
15 12 0.32
16 12 0.39
17 12 0.34
18 12 0.30
19 12 0.30
20 12 0.23
21 12 0.20
22 12 0.22
23 12 0.21
24 12 0.26
25 12 0.18
26 12 0.19

0 13 0.14
1 13 0.22
2 13 0.18
3 13 0.30
4 13 0.29
5 13 0.33
6 13 0.32
7 13 0.29
8 13 0.34
9 13 0.37
10 13 0.42
11 13 0.42
12 13 0.38
13 13 1.00
14 13 0.39
15 13 0.29
16 13 0.39
17 13 0.34
18 13 0.38
19 13 0.25
20 13 0.27
21 13 0.18
22 13 0.26
23 13 0.21
24 13 0.26
25 13 0.22
26 13 0.22

0 14 0.12
1 14 0.24
2 14 0.22
3 14 0.28
4 14 0.29
5 14 0.30
6 14 0.29
7 14 0.27
8 14 0.34
9 14 0.32
10 14 0.33
11 14 0.36
12 14 0.29
13 14 0.39
14 14 1.00
15 14 0.26
16 14 0.34
17 14 0.29
18 14 0.31
19 14 0.20
20 14 0.31
21 14 0.19
22 14 0.23
23 14 0.22
24 14 0.22
25 14 0.23
26 14 0.18

0 15 0.10
1 15 0.17
2 15 0.14
3 15 0.23
4 15 0.24
5 15 0.25
6 15 0.30
7 15 0.30
8 15 0.25
9 15 0.30
10 15 0.28
11 15 0.30
12 15 0.32
13 15 0.29
14 15 0.26
15 15 1.00
16 15 0.33
17 15 0.37
18 15 0.31
19 15 0.28
20 15 0.27
21 15 0.26
22 15 0.24
23 15 0.23
24 15 0.26
25 15 0.23
26 15 0.20

0 16 0.09
1 16 0.16
2 16 0.14
3 16 0.22
4 16 0.22
5 16 0.26
6 16 0.27
7 16 0.28
8 16 0.29
9 16 0.29
10 16 0.36
11 16 0.34
12 16 0.39
13 16 0.39
14 16 0.34
15 16 0.33
16 16 1.00
17 16 0.40
18 16 0.34
19 16 0.33
20 16 0.27
21 16 0.19
22 16 0.24
23 16 0.23
24 16 0.28
25 16 0.20
26 16 0.18

0 17 0.11
1 17 0.18
2 17 0.15
3 17 0.23
4 17 0.25
5 17 0.27
6 17 0.28
7 17 0.28
8 17 0.28
9 17 0.29
10 17 0.30
11 17 0.31
12 17 0.34
13 17 0.34
14 17 0.29
15 17 0.37
16 17 0.40
17 17 1.00
18 17 0.38
19 17 0.34
20 17 0.29
21 17 0.22
22 17 0.27
23 17 0.25
24 17 0.31
25 17 0.23
26 17 0.22

0 18 0.16
1 18 0.22
2 18 0.18
3 18 0.28
4 18 0.28
5 18 0.29
6 18 0.29
7 18 0.27
8 18 0.31
9 18 0.30
10 18 0.32
11 18 0.34
12 18 0.30
13 18 0.38
14 18 0.31
15 18 0.31
16 18 0.34
17 18 0.38
18 18 1.00
19 18 0.31
20 18 0.32
21 18 0.21
22 18 0.34
23 18 0.28
24 18 0.31
25 18 0.26
26 18 0.27

0 19 0.06
1 19 0.10
2 19 0.09
3 19 0.16
4 19 0.16
5 19 0.18
6 19 0.20
7 19 0.23
8 19 0.18
9 19 0.19
10 19 0.23
11 19 0.21
12 19 0.30
13 19 0.25
14 19 0.20
15 19 0.28
16 19 0.33
17 19 0.34
18 19 0.31
19 19 1.00
20 19 0.27
21 19 0.19
22 19 0.22
23 19 0.25
24 19 0.41
25 19 0.17
26 19 0.20

0 20 0.13
1 20 0.23
2 20 0.22
3 20 0.27
4 20 0.29
5 20 0.27
6 20 0.27
7 20 0.24
8 20 0.27
9 20 0.26
10 20 0.23
11 20 0.28
12 20 0.23
13 20 0.27
14 20 0.31
15 20 0.27
16 20 0.27
17 20 0.29
18 20 0.32
19 20 0.27
20 20 1.00
21 20 0.23
22 20 0.27
23 20 0.28
24 20 0.30
25 20 0.29
26 20 0.23

0 21 0.10
1 21 0.15
2 21 0.13
3 21 0.17
4 21 0.20
5 21 0.16
6 21 0.21
7 21 0.22
8 21 0.15
9 21 0.17
10 21 0.16
11 21 0.18
12 21 0.20
13 21 0.18
14 21 0.19
15 21 0.26
16 21 0.19
17 21 0.22
18 21 0.21
19 21 0.19
20 21 0.23
21 21 1.00
22 21 0.24
23 21 0.24
24 21 0.21
25 21 0.28
26 21 0.20

0 22 0.13
1 22 0.18
2 22 0.16
3 22 0.22
4 22 0.24
5 22 0.22
6 22 0.23
7 22 0.22
8 22 0.23
9 22 0.23
10 22 0.22
11 22 0.25
12 22 0.22
13 22 0.26
14 22 0.23
15 22 0.24
16 22 0.24
17 22 0.27
18 22 0.34
19 22 0.22
20 22 0.27
21 22 0.24
22 22 1.00
23 22 0.34
24 22 0.26
25 22 0.25
26 22 0.26

0 23 0.10
1 23 0.15
2 23 0.14
3 23 0.19
4 23 0.21
5 23 0.18
6 23 0.21
7 23 0.21
8 23 0.20
9 23 0.20
10 23 0.18
11 23 0.21
12 23 0.21
13 23 0.21
14 23 0.22
15 23 0.23
16 23 0.23
17 23 0.25
18 23 0.28
19 23 0.25
20 23 0.28
21 23 0.24
22 23 0.34
23 23 1.00
24 23 0.29
25 23 0.24
26 23 0.26

0 24 0.09
1 24 0.13
2 24 0.11
3 24 0.19
4 24 0.19
5 24 0.20
6 24 0.22
7 24 0.23
8 24 0.21
9 24 0.21
10 24 0.22
11 24 0.23
12 24 0.26
13 24 0.26
14 24 0.22
15 24 0.26
16 24 0.28
17 24 0.31
18 24 0.31
19 24 0.41
20 24 0.30
21 24 0.21
22 24 0.26
23 24 0.29
24 24 1.00
25 24 0.22
26 24 0.26

0 25 0.13
1 25 0.21
2 25 0.17
3 25 0.22
4 25 0.25
5 25 0.21
6 25 0.23
7 25 0.19
8 25 0.20
9 25 0.21
10 25 0.19
11 25 0.24
12 25 0.18
13 25 0.22
14 25 0.23
15 25 0.23
16 25 0.20
17 25 0.23
18 25 0.26
19 25 0.17
20 25 0.29
21 25 0.28
22 25 0.25
23 25 0.24
24 25 0.22
25 25 1.00
26 25 0.23

0 26 0.13
1 26 0.18
2 26 0.17
3 26 0.23
4 26 0.22
5 26 0.22
6 26 0.21
7 26 0.20
8 26 0.20
9 26 0.20
10 26 0.18
11 26 0.22
12 26 0.19
13 26 0.22
14 26 0.18
15 26 0.20
16 26 0.18
17 26 0.22
18 26 0.27
19 26 0.20
20 26 0.23
21 26 0.20
22 26 0.26
23 26 0.26
24 26 0.26
25 26 0.23
26 26 1.00


==> figs/jaccard_skip.dat <==
0 0 1.00
1 0 0.26
2 0 0.20
3 0 0.15
4 0 0.19
5 0 0.14
6 0 0.13
7 0 0.11
8 0 0.13
9 0 0.13
10 0 0.12
11 0 0.14
12 0 0.09
13 0 0.12
14 0 0.12
15 0 0.09
16 0 0.09
17 0 0.09
18 0 0.13
19 0 0.05
20 0 0.13
21 0 0.10
22 0 0.10
23 0 0.08
24 0 0.07
25 0 0.15
26 0 0.10

0 1 0.26
1 1 1.00
2 1 0.40
3 1 0.36
4 1 0.37
5 1 0.28
6 1 0.26
7 1 0.20
8 1 0.26
9 1 0.26
10 1 0.20
11 1 0.25
12 1 0.17
13 1 0.21
14 1 0.24
15 1 0.17
16 1 0.17
17 1 0.17
18 1 0.21
19 1 0.10
20 1 0.23
21 1 0.15
22 1 0.16
23 1 0.14
24 1 0.13
25 1 0.23
26 1 0.18

0 2 0.20
1 2 0.40
2 2 1.00
3 2 0.29
4 2 0.27
5 2 0.23
6 2 0.21
7 2 0.17
8 2 0.22
9 2 0.22
10 2 0.17
11 2 0.21
12 2 0.14
13 2 0.17
14 2 0.21
15 2 0.14
16 2 0.14
17 2 0.13
18 2 0.16
19 2 0.08
20 2 0.20
21 2 0.13
22 2 0.13
23 2 0.12
24 2 0.10
25 2 0.17
26 2 0.15

0 3 0.15
1 3 0.36
2 3 0.29
3 3 1.00
4 3 0.43
5 3 0.41
6 3 0.37
7 3 0.28
8 3 0.33
9 3 0.33
10 3 0.27
11 3 0.31
12 3 0.23
13 3 0.28
14 3 0.27
15 3 0.24
16 3 0.23
17 3 0.22
18 3 0.27
19 3 0.17
20 3 0.26
21 3 0.17
22 3 0.21
23 3 0.18
24 3 0.20
25 3 0.22
26 3 0.23

0 4 0.19
1 4 0.37
2 4 0.27
3 4 0.43
4 4 1.00
5 4 0.42
6 4 0.42
7 4 0.31
8 4 0.35
9 4 0.35
10 4 0.26
11 4 0.32
12 4 0.24
13 4 0.29
14 4 0.31
15 4 0.26
16 4 0.24
17 4 0.25
18 4 0.30
19 4 0.17
20 4 0.30
21 4 0.21
22 4 0.24
23 4 0.22
24 4 0.21
25 4 0.28
26 4 0.25

0 5 0.14
1 5 0.28
2 5 0.23
3 5 0.41
4 5 0.42
5 5 1.00
6 5 0.42
7 5 0.32
8 5 0.44
9 5 0.43
10 5 0.34
11 5 0.40
12 5 0.27
13 5 0.34
14 5 0.33
15 5 0.27
16 5 0.28
17 5 0.28
18 5 0.31
19 5 0.19
20 5 0.28
21 5 0.17
22 5 0.21
23 5 0.19
24 5 0.22
25 5 0.23
26 5 0.22

0 6 0.13
1 6 0.26
2 6 0.21
3 6 0.37
4 6 0.42
5 6 0.42
6 6 1.00
7 6 0.42
8 6 0.36
9 6 0.39
10 6 0.32
11 6 0.35
12 6 0.30
13 6 0.32
14 6 0.30
15 6 0.32
16 6 0.28
17 6 0.28
18 6 0.31
19 6 0.22
20 6 0.28
21 6 0.22
22 6 0.23
23 6 0.21
24 6 0.24
25 6 0.25
26 6 0.23

0 7 0.11
1 7 0.20
2 7 0.17
3 7 0.28
4 7 0.31
5 7 0.32
6 7 0.42
7 7 1.00
8 7 0.32
9 7 0.33
10 7 0.33
11 7 0.30
12 7 0.34
13 7 0.29
14 7 0.28
15 7 0.32
16 7 0.29
17 7 0.29
18 7 0.29
19 7 0.25
20 7 0.25
21 7 0.22
22 7 0.22
23 7 0.21
24 7 0.24
25 7 0.20
26 7 0.21

0 8 0.13
1 8 0.26
2 8 0.22
3 8 0.33
4 8 0.35
5 8 0.44
6 8 0.36
7 8 0.32
8 8 1.00
9 8 0.46
10 8 0.40
11 8 0.43
12 8 0.29
13 8 0.36
14 8 0.36
15 8 0.27
16 8 0.30
17 8 0.29
18 8 0.33
19 8 0.20
20 8 0.29
21 8 0.16
22 8 0.23
23 8 0.20
24 8 0.22
25 8 0.22
26 8 0.21

0 9 0.13
1 9 0.26
2 9 0.22
3 9 0.33
4 9 0.35
5 9 0.43
6 9 0.39
7 9 0.33
8 9 0.46
9 9 1.00
10 9 0.40
11 9 0.45
12 9 0.31
13 9 0.38
14 9 0.34
15 9 0.32
16 9 0.31
17 9 0.30
18 9 0.32
19 9 0.20
20 9 0.28
21 9 0.18
22 9 0.22
23 9 0.20
24 9 0.22
25 9 0.23
26 9 0.20

0 10 0.12
1 10 0.20
2 10 0.17
3 10 0.27
4 10 0.26
5 10 0.34
6 10 0.32
7 10 0.33
8 10 0.40
9 10 0.40
10 10 1.00
11 10 0.46
12 10 0.41
13 10 0.43
14 10 0.34
15 10 0.29
16 10 0.38
17 10 0.32
18 10 0.33
19 10 0.24
20 10 0.24
21 10 0.15
22 10 0.20
23 10 0.18
24 10 0.23
25 10 0.20
26 10 0.19

0 11 0.14
1 11 0.25
2 11 0.21
3 11 0.31
4 11 0.32
5 11 0.40
6 11 0.35
7 11 0.30
8 11 0.43
9 11 0.45
10 11 0.46
11 11 1.00
12 11 0.35
13 11 0.43
14 11 0.38
15 11 0.30
16 11 0.36
17 11 0.32
18 11 0.36
19 11 0.22
20 11 0.29
21 11 0.18
22 11 0.23
23 11 0.20
24 11 0.23
25 11 0.24
26 11 0.22

0 12 0.09
1 12 0.17
2 12 0.14
3 12 0.23
4 12 0.24
5 12 0.27
6 12 0.30
7 12 0.34
8 12 0.29
9 12 0.31
10 12 0.41
11 12 0.35
12 12 1.00
13 12 0.40
14 12 0.30
15 12 0.33
16 12 0.43
17 12 0.35
18 12 0.33
19 12 0.33
20 12 0.24
21 12 0.18
22 12 0.22
23 12 0.21
24 12 0.27
25 12 0.18
26 12 0.20

0 13 0.12
1 13 0.21
2 13 0.17
3 13 0.28
4 13 0.29
5 13 0.34
6 13 0.32
7 13 0.29
8 13 0.36
9 13 0.38
10 13 0.43
11 13 0.43
12 13 0.40
13 13 1.00
14 13 0.41
15 13 0.31
16 13 0.42
17 13 0.36
18 13 0.40
19 13 0.27
20 13 0.29
21 13 0.18
22 13 0.25
23 13 0.21
24 13 0.27
25 13 0.23
26 13 0.23

0 14 0.12
1 14 0.24
2 14 0.21
3 14 0.27
4 14 0.31
5 14 0.33
6 14 0.30
7 14 0.28
8 14 0.36
9 14 0.34
10 14 0.34
11 14 0.38
12 14 0.30
13 14 0.41
14 14 1.00
15 14 0.28
16 14 0.37
17 14 0.30
18 14 0.34
19 14 0.22
20 14 0.34
21 14 0.19
22 14 0.24
23 14 0.22
24 14 0.23
25 14 0.25
26 14 0.21

0 15 0.09
1 15 0.17
2 15 0.14
3 15 0.24
4 15 0.26
5 15 0.27
6 15 0.32
7 15 0.32
8 15 0.27
9 15 0.32
10 15 0.29
11 15 0.30
12 15 0.33
13 15 0.31
14 15 0.28
15 15 1.00
16 15 0.36
17 15 0.40
18 15 0.33
19 15 0.30
20 15 0.29
21 15 0.27
22 15 0.25
23 15 0.23
24 15 0.28
25 15 0.24
26 15 0.21

0 16 0.09
1 16 0.17
2 16 0.14
3 16 0.23
4 16 0.24
5 16 0.28
6 16 0.28
7 16 0.29
8 16 0.30
9 16 0.31
10 16 0.38
11 16 0.36
12 16 0.43
13 16 0.42
14 16 0.37
15 16 0.36
16 16 1.00
17 16 0.43
18 16 0.38
19 16 0.36
20 16 0.28
21 16 0.19
22 16 0.24
23 16 0.24
24 16 0.29
25 16 0.21
26 16 0.20

0 17 0.09
1 17 0.17
2 17 0.13
3 17 0.22
4 17 0.25
5 17 0.28
6 17 0.28
7 17 0.29
8 17 0.29
9 17 0.30
10 17 0.32
11 17 0.32
12 17 0.35
13 17 0.36
14 17 0.30
15 17 0.40
16 17 0.43
17 17 1.00
18 17 0.41
19 17 0.37
20 17 0.30
21 17 0.22
22 17 0.26
23 17 0.25
24 17 0.32
25 17 0.23
26 17 0.23

0 18 0.13
1 18 0.21
2 18 0.16
3 18 0.27
4 18 0.30
5 18 0.31
6 18 0.31
7 18 0.29
8 18 0.33
9 18 0.32
10 18 0.33
11 18 0.36
12 18 0.33
13 18 0.40
14 18 0.34
15 18 0.33
16 18 0.38
17 18 0.41
18 18 1.00
19 18 0.34
20 18 0.35
21 18 0.22
22 18 0.33
23 18 0.29
24 18 0.33
25 18 0.27
26 18 0.27

0 19 0.05
1 19 0.10
2 19 0.08
3 19 0.17
4 19 0.17
5 19 0.19
6 19 0.22
7 19 0.25
8 19 0.20
9 19 0.20
10 19 0.24
11 19 0.22
12 19 0.33
13 19 0.27
14 19 0.22
15 19 0.30
16 19 0.36
17 19 0.37
18 19 0.34
19 19 1.00
20 19 0.28
21 19 0.20
22 19 0.23
23 19 0.27
24 19 0.42
25 19 0.17
26 19 0.22

0 20 0.13
1 20 0.23
2 20 0.20
3 20 0.26
4 20 0.30
5 20 0.28
6 20 0.28
7 20 0.25
8 20 0.29
9 20 0.28
10 20 0.24
11 20 0.29
12 20 0.24
13 20 0.29
14 20 0.34
15 20 0.29
16 20 0.28
17 20 0.30
18 20 0.35
19 20 0.28
20 20 1.00
21 20 0.25
22 20 0.28
23 20 0.28
24 20 0.33
25 20 0.31
26 20 0.25

0 21 0.10
1 21 0.15
2 21 0.13
3 21 0.17
4 21 0.21
5 21 0.17
6 21 0.22
7 21 0.22
8 21 0.16
9 21 0.18
10 21 0.15
11 21 0.18
12 21 0.18
13 21 0.18
14 21 0.19
15 21 0.27
16 21 0.19
17 21 0.22
18 21 0.22
19 21 0.20
20 21 0.25
21 21 1.00
22 21 0.25
23 21 0.26
24 21 0.21
25 21 0.29
26 21 0.22

0 22 0.10
1 22 0.16
2 22 0.13
3 22 0.21
4 22 0.24
5 22 0.21
6 22 0.23
7 22 0.22
8 22 0.23
9 22 0.22
10 22 0.20
11 22 0.23
12 22 0.22
13 22 0.25
14 22 0.24
15 22 0.25
16 22 0.24
17 22 0.26
18 22 0.33
19 22 0.23
20 22 0.28
21 22 0.25
22 22 1.00
23 22 0.37
24 22 0.27
25 22 0.26
26 22 0.28

0 23 0.08
1 23 0.14
2 23 0.12
3 23 0.18
4 23 0.22
5 23 0.19
6 23 0.21
7 23 0.21
8 23 0.20
9 23 0.20
10 23 0.18
11 23 0.20
12 23 0.21
13 23 0.21
14 23 0.22
15 23 0.23
16 23 0.24
17 23 0.25
18 23 0.29
19 23 0.27
20 23 0.28
21 23 0.26
22 23 0.37
23 23 1.00
24 23 0.32
25 23 0.24
26 23 0.30

0 24 0.07
1 24 0.13
2 24 0.10
3 24 0.20
4 24 0.21
5 24 0.22
6 24 0.24
7 24 0.24
8 24 0.22
9 24 0.22
10 24 0.23
11 24 0.23
12 24 0.27
13 24 0.27
14 24 0.23
15 24 0.28
16 24 0.29
17 24 0.32
18 24 0.33
19 24 0.42
20 24 0.33
21 24 0.21
22 24 0.27
23 24 0.32
24 24 1.00
25 24 0.22
26 24 0.29

0 25 0.15
1 25 0.23
2 25 0.17
3 25 0.22
4 25 0.28
5 25 0.23
6 25 0.25
7 25 0.20
8 25 0.22
9 25 0.23
10 25 0.20
11 25 0.24
12 25 0.18
13 25 0.23
14 25 0.25
15 25 0.24
16 25 0.21
17 25 0.23
18 25 0.27
19 25 0.17
20 25 0.31
21 25 0.29
22 25 0.26
23 25 0.24
24 25 0.22
25 25 1.00
26 25 0.25

0 26 0.10
1 26 0.18
2 26 0.15
3 26 0.23
4 26 0.25
5 26 0.22
6 26 0.23
7 26 0.21
8 26 0.21
9 26 0.20
10 26 0.19
11 26 0.22
12 26 0.20
13 26 0.23
14 26 0.21
15 26 0.21
16 26 0.20
17 26 0.23
18 26 0.27
19 26 0.22
20 26 0.25
21 26 0.22
22 26 0.28
23 26 0.30
24 26 0.29
25 26 0.25
26 26 1.00

